Derivative free optimization via repeated classification

We develop an algorithm for minimizing a function using $n$ batched function value measurements at each of $T$ rounds by using classifiers to identify a function's sublevel set. We show that sufficiently accurate classifiers can achieve linear convergence rates, and show that the convergence rate is tied to the difficulty of active learning sublevel sets. Further, we show that the bootstrap is a computationally efficient approximation to the necessary classification scheme. The end result is a computationally efficient derivative-free algorithm requiring no tuning that consistently outperforms other approaches on simulations, standard benchmarks, real-world DNA binding optimization, and airfoil design problems whenever batched function queries are natural.

==> figs/airfoil/runtimes.csv <==
,classify-RF,classify-tuned,random,random-2x,GP
Airfoil design,0.790112813314,313.025473626,0.00212858517965,0.00264879862467,93.4724837939


==> figs/airfoil/yerr.csv <==
,classify-RF,classify-tuned,random,random-2x,GP
Airfoil design,27.410522989,9.72631277281,13.2555624657,10.8003666329,30.8766249245


==> figs/airfoil/yval.csv <==
,classify-RF,classify-tuned,random,random-2x,GP
Airfoil design,-255.334420881,-255.334420881,-207.686453577,-215.614814815,-240.115511551


==> figs/ensfun/runtimes.csv <==
,Classify-direct,Random,Classify-ensemble
CRX_REF_R1_8mers,0.0874626795451,0.00108715693156,11.0693110466


==> figs/ensfun/yerr.csv <==
,Classify-direct,Random,Classify-ensemble
CRX_REF_R1_8mers,53548.815,60053.785,0.0


==> figs/ensfun/yval.csv <==
,Classify-direct,Random,Classify-ensemble
CRX_REF_R1_8mers,-309849.76,-270457.34,-343089.67


==> figs/linfun/runtimes.csv <==
,Classify-tuned,CMA-ES,GP,Random,Classify-RF,Random-2x
Quadratic,189.895752017,63.0387450854,585.55976793,2.25738391876,258.894780811,4.65152382851
Linear,74.9483130137,39.2301170349,570.127780008,0.745832490921,132.780153863,1.38467569351


==> figs/linfun/yerr.csv <==
,Classify-tuned,CMA-ES,GP,Random,Classify-RF,Random-2x
Quadratic,1233.00534122,500.300203886,526.528711407,684.233846829,528.776358877,768.79602147
Linear,3.62752882355,3.59840177781,7.31673136896,2.05154397603,4.12070545575,3.90272400995


==> figs/linfun/yval.csv <==
,Classify-tuned,CMA-ES,GP,Random,Classify-RF,Random-2x
Quadratic,-4682.13228234,-3404.9790832,-2136.90265777,-1860.64549796,-3417.81398413,-2438.19952044
Linear,-61.5973199584,-47.371451305,-39.0099494183,-37.2661071458,-51.646169923,-41.080470285


==> figs/pbm/runtimes.csv <==
,Classify-RF,Random,Random-2x,GP
CRX_REF_R1_8mers,0.747658316294,0.000546105702718,0.000624895095825,43.537399435
VSX1_G160D_R1_8mers,0.605541149775,0.000427087148031,0.000768661499023,43.8492797534
PAX3_Y90H_R1_8mers,0.71162776947,0.000950829188029,0.00104508399963,45.2669983864
OVOL2_D228E_R1_8mers,0.783356412252,0.000869735081991,0.000983413060506,42.1266242822
VAX2_L139M_R1_8mers,0.739264376958,0.000914255777995,0.00106015205383,43.6752356052


==> figs/pbm/yerr.csv <==
,Classify-RF,Random,Random-2x,GP
CRX_REF_R1_8mers,23818.71,60053.785,53077.98,34471.835
VSX1_G160D_R1_8mers,30638.16,28774.75,23040.205,28542.95
PAX3_Y90H_R1_8mers,8240.32,9723.92,8624.52,7208.34
OVOL2_D228E_R1_8mers,8630.98,50499.375,34415.365,12595.735
VAX2_L139M_R1_8mers,8805.27,47940.025,29729.46,8303.775


==> figs/pbm/yval.csv <==
,Classify-RF,Random,Random-2x,GP
CRX_REF_R1_8mers,-366577.6,-270457.34,-307503.69,-327849.27
VSX1_G160D_R1_8mers,-169413.84,-110394.7,-127312.21,-140870.89
PAX3_Y90H_R1_8mers,-108062.1,-94679.44,-98411.7,-101652.7
OVOL2_D228E_R1_8mers,-329303.74,-304387.47,-313669.26,-323303.11
VAX2_L139M_R1_8mers,-238244.86,-200021.41,-206436.12,-237241.87


==> figs/pord/runtimes.csv <==
,c=5,random,c=50,c=10,classify,c=20
CRX_REF_R1_8mers,5.76555593808,0.00123817125956,5.85551173687,5.87889187336,5.87949237823,5.85808714231


==> figs/pord/yerr.csv <==
,c=5,random,c=50,c=10,classify,c=20
CRX_REF_R1_8mers,38728.33,57398.595,23818.71,23818.71,23487.93,23487.93


==> figs/pord/yval.csv <==
,c=5,random,c=50,c=10,classify,c=20
CRX_REF_R1_8mers,-343089.67,-329722.64,-366577.6,-366577.6,-366577.6,-354833.635


==> figs/toyfun/runtimes.csv <==
,Classify-RF,Random,CMA-ES,Random-2x,GP
Shekel,26.1840793451,0.0449748516083,0.686991246541,0.180563386281,1112.578888
Hartmann,13.3614803314,0.061857064565,0.538663975398,0.111408249537,1101.79958544


==> figs/toyfun/yerr.csv <==
,Classify-RF,Random,CMA-ES,Random-2x,GP
Shekel,1.45913232732,0.775938642143,4.82028046592,1.14074368641,0.758079908592
Hartmann,0.0429704239074,0.0892511726561,0.145068419466,0.0982307690231,0.10782787356


==> figs/toyfun/yval.csv <==
,Classify-RF,Random,CMA-ES,Random-2x,GP
Shekel,-7.61782400983,-2.73102719256,-5.21494433087,-3.16196821493,-3.05642508832
Hartmann,-3.1879149314,-2.89345532794,-3.11227892334,-2.9740528952,-3.05827727628

